Norm Growth and Stability Challenges in Localized Sequential Knowledge Editing

This study investigates the impact of localized updates to large language models (LLMs), specifically in the context of knowledge editing - a task aimed at incorporating or modifying specific facts without altering broader model capabilities. We first show that across different post-training interventions like continuous pre-training, full fine-tuning and LORA-based fine-tuning, the Frobenius norm of the updated matrices always increases. This increasing norm is especially detrimental for localized knowledge editing, where only a subset of matrices are updated in a model . We reveal a consistent phenomenon across various editing techniques, including fine-tuning, hypernetwork-based approaches, and locate-and-edit methods: the norm of the updated matrix invariably increases with successive updates. Such growth disrupts model balance, particularly when isolated matrices are updated while the rest of the model remains static, leading to potential instability and degradation of downstream performance. Upon deeper investigations of the intermediate activation vectors, we find that the norm of internal activations decreases and is accompanied by shifts in the subspaces occupied by these activations, which shows that these activation vectors now occupy completely different regions in the representation space compared to the unedited model. With our paper, we highlight the technical challenges with continuous and localized sequential knowledge editing and their implications for maintaining model stability and utility.

==> figures/figure1,4/magicoder_full-finetuning_epoch-1.json <==
{
    "epoch-1": {
        "0": {
            "model.layers.0.mlp.up_proj": 108.9626235961914,
            "model.layers.0.mlp.down_proj": 113.34413146972656,
            "model.layers.0.self_attn.q_proj": 55.98225021362305,
            "model.layers.0.self_attn.k_proj": 62.62587356567383,
            "model.layers.0.self_attn.v_proj": 45.89631652832031,
            "model.layers.0.self_attn.o_proj": 30.4711856842041
        },
        "1": {
            "model.layers.1.mlp.up_proj": 115.64725494384766,
            "model.layers.1.mlp.down_proj": 117.24267578125,
            "model.layers.1.self_attn.q_proj": 108.68640899658203,
            "model.layers.1.self_attn.k_proj": 108.42272186279297,
            "model.layers.1.self_attn.v_proj": 41.82026672363281,
            "model.layers.1.self_attn.o_proj": 34.511531829833984
        },
        "2": {
            "model.layers.2.mlp.up_proj": 117.66307830810547,
            "model.layers.2.mlp.down_proj": 118.37440490722656,
            "model.layers.2.self_attn.q_proj": 109.27471160888672,
            "model.layers.2.self_attn.k_proj": 114.92115020751953,
            "model.layers.2.self_attn.v_proj": 59.22892761230469,
            "model.layers.2.self_attn.o_proj": 57.44206619262695
        },
        "3": {
            "model.layers.3.mlp.up_proj": 118.50456237792969,
            "model.layers.3.mlp.down_proj": 118.72367858886719,
            "model.layers.3.self_attn.q_proj": 103.41954040527344,
            "model.layers.3.self_attn.k_proj": 107.57279205322266,
            "model.layers.3.self_attn.v_proj": 56.20974349975586,
            "model.layers.3.self_attn.o_proj": 54.9884033203125
        },
        "4": {
            "model.layers.4.mlp.up_proj": 117.65050506591797,
            "model.layers.4.mlp.down_proj": 117.3460464477539,
            "model.layers.4.self_attn.q_proj": 107.91963195800781,
            "model.layers.4.self_attn.k_proj": 110.19635772705078,
            "model.layers.4.self_attn.v_proj": 59.36343002319336,
            "model.layers.4.self_attn.o_proj": 58.04927062988281
        },
        "5": {
            "model.layers.5.mlp.up_proj": 117.64680480957031,
            "model.layers.5.mlp.down_proj": 117.44634246826172,
            "model.layers.5.self_attn.q_proj": 108.509033203125,
            "model.layers.5.self_attn.k_proj": 112.95420837402344,
            "model.layers.5.self_attn.v_proj": 60.89405059814453,
            "model.layers.5.self_attn.o_proj": 59.55976104736328
        },
        "6": {
            "model.layers.6.mlp.up_proj": 117.2511215209961,
            "model.layers.6.mlp.down_proj": 116.79751586914062,
            "model.layers.6.self_attn.q_proj": 102.41507720947266,
            "model.layers.6.self_attn.k_proj": 104.44923400878906,
            "model.layers.6.self_attn.v_proj": 56.55421829223633,
            "model.layers.6.self_attn.o_proj": 55.73020553588867
        },
        "7": {
            "model.layers.7.mlp.up_proj": 117.64820098876953,
            "model.layers.7.mlp.down_proj": 116.97476196289062,
            "model.layers.7.self_attn.q_proj": 102.23255157470703,
            "model.layers.7.self_attn.k_proj": 102.72291564941406,
            "model.layers.7.self_attn.v_proj": 57.269691467285156,
            "model.layers.7.self_attn.o_proj": 56.16157913208008
        },
        "8": {
            "model.layers.8.mlp.up_proj": 119.09514617919922,
            "model.layers.8.mlp.down_proj": 118.19341278076172,
            "model.layers.8.self_attn.q_proj": 103.26165771484375,
            "model.layers.8.self_attn.k_proj": 103.86298370361328,
            "model.layers.8.self_attn.v_proj": 58.81895446777344,
            "model.layers.8.self_attn.o_proj": 57.83903121948242
        },
        "9": {
            "model.layers.9.mlp.up_proj": 119.9169921875,
            "model.layers.9.mlp.down_proj": 119.02139282226562,
            "model.layers.9.self_attn.q_proj": 103.38518524169922,
            "model.layers.9.self_attn.k_proj": 105.96397399902344,
            "model.layers.9.self_attn.v_proj": 59.937164306640625,
            "model.layers.9.self_attn.o_proj": 59.10007858276367
        },
        "10": {
            "model.layers.10.mlp.up_proj": 121.1700668334961,
            "model.layers.10.mlp.down_proj": 120.03707885742188,
            "model.layers.10.self_attn.q_proj": 103.23441314697266,
            "model.layers.10.self_attn.k_proj": 106.38068389892578,
            "model.layers.10.self_attn.v_proj": 59.34870910644531,
            "model.layers.10.self_attn.o_proj": 58.841670989990234
        },
        "11": {
            "model.layers.11.mlp.up_proj": 122.17926025390625,
            "model.layers.11.mlp.down_proj": 120.80162048339844,
            "model.layers.11.self_attn.q_proj": 98.12989807128906,
            "model.layers.11.self_attn.k_proj": 97.86141204833984,
            "model.layers.11.self_attn.v_proj": 61.86083984375,
            "model.layers.11.self_attn.o_proj": 61.2142448425293
        },
        "12": {
            "model.layers.12.mlp.up_proj": 123.30274963378906,
            "model.layers.12.mlp.down_proj": 121.8238754272461,
            "model.layers.12.self_attn.q_proj": 100.15980529785156,
            "model.layers.12.self_attn.k_proj": 103.2457275390625,
            "model.layers.12.self_attn.v_proj": 61.0805778503418,
            "model.layers.12.self_attn.o_proj": 60.53303146362305
        },
        "13": {
            "model.layers.13.mlp.up_proj": 124.5433578491211,
            "model.layers.13.mlp.down_proj": 122.7848129272461,
            "model.layers.13.self_attn.q_proj": 99.18128967285156,
            "model.layers.13.self_attn.k_proj": 100.9771728515625,
            "model.layers.13.self_attn.v_proj": 63.282405853271484,
            "model.layers.13.self_attn.o_proj": 62.62833786010742
        },
        "14": {
            "model.layers.14.mlp.up_proj": 124.68515014648438,
            "model.layers.14.mlp.down_proj": 122.91718292236328,
            "model.layers.14.self_attn.q_proj": 98.96031951904297,
            "model.layers.14.self_attn.k_proj": 100.86026763916016,
            "model.layers.14.self_attn.v_proj": 62.14079284667969,
            "model.layers.14.self_attn.o_proj": 61.4254264831543
        },
        "15": {
            "model.layers.15.mlp.up_proj": 125.3572769165039,
            "model.layers.15.mlp.down_proj": 123.35323333740234,
            "model.layers.15.self_attn.q_proj": 97.78543090820312,
            "model.layers.15.self_attn.k_proj": 101.14762115478516,
            "model.layers.15.self_attn.v_proj": 64.56688690185547,
            "model.layers.15.self_attn.o_proj": 63.709171295166016
        },
        "16": {
            "model.layers.16.mlp.up_proj": 125.2311019897461,
            "model.layers.16.mlp.down_proj": 123.23851013183594,
            "model.layers.16.self_attn.q_proj": 97.03559112548828,
            "model.layers.16.self_attn.k_proj": 99.61893463134766,
            "model.layers.16.self_attn.v_proj": 67.24160766601562,
            "model.layers.16.self_attn.o_proj": 66.54058837890625
        },
        "17": {
            "model.layers.17.mlp.up_proj": 124.7479248046875,
            "model.layers.17.mlp.down_proj": 123.09500122070312,
            "model.layers.17.self_attn.q_proj": 96.24490356445312,
            "model.layers.17.self_attn.k_proj": 98.38011932373047,
            "model.layers.17.self_attn.v_proj": 67.01344299316406,
            "model.layers.17.self_attn.o_proj": 66.59719848632812
        },
        "18": {
            "model.layers.18.mlp.up_proj": 124.37576293945312,
            "model.layers.18.mlp.down_proj": 122.96199035644531,
            "model.layers.18.self_attn.q_proj": 94.119384765625,
            "model.layers.18.self_attn.k_proj": 96.18749237060547,
            "model.layers.18.self_attn.v_proj": 70.1073989868164,
            "model.layers.18.self_attn.o_proj": 69.11917114257812
        },
        "19": {
            "model.layers.19.mlp.up_proj": 124.36555480957031,
            "model.layers.19.mlp.down_proj": 123.22856903076172,
            "model.layers.19.self_attn.q_proj": 92.94100189208984,
            "model.layers.19.self_attn.k_proj": 94.71576690673828,
            "model.layers.19.self_attn.v_proj": 70.6920394897461,
            "model.layers.19.self_attn.o_proj": 69.95133972167969
        },
        "20": {
            "model.layers.20.mlp.up_proj": 124.25945281982422,
            "model.layers.20.mlp.down_proj": 123.19202423095703,
            "model.layers.20.self_attn.q_proj": 93.50312805175781,
            "model.layers.20.self_attn.k_proj": 95.1925048828125,
            "model.layers.20.self_attn.v_proj": 71.753662109375,
            "model.layers.20.self_attn.o_proj": 71.2786636352539
        },
        "21": {
            "model.layers.21.mlp.up_proj": 124.05130004882812,
            "model.layers.21.mlp.down_proj": 123.17567443847656,
            "model.layers.21.self_attn.q_proj": 91.42412567138672,
            "model.layers.21.self_attn.k_proj": 92.41864776611328,
            "model.layers.21.self_attn.v_proj": 73.9447021484375,
            "model.layers.21.self_attn.o_proj": 72.87120819091797
        },
        "22": {
            "model.layers.22.mlp.up_proj": 123.99369049072266,
            "model.layers.22.mlp.down_proj": 123.22724151611328,
            "model.layers.22.self_attn.q_proj": 93.33760070800781,
            "model.layers.22.self_attn.k_proj": 94.5115966796875,
            "model.layers.22.self_attn.v_proj": 74.204833984375,
            "model.layers.22.self_attn.o_proj": 73.03846740722656
        },
        "23": {
            "model.layers.23.mlp.up_proj": 124.5942611694336,
            "model.layers.23.mlp.down_proj": 123.95462799072266,
            "model.layers.23.self_attn.q_proj": 92.67080688476562,
            "model.layers.23.self_attn.k_proj": 93.38196563720703,
            "model.layers.23.self_attn.v_proj": 77.640625,
            "model.layers.23.self_attn.o_proj": 76.68602752685547
        },
        "24": {
            "model.layers.24.mlp.up_proj": 124.95578002929688,
            "model.layers.24.mlp.down_proj": 124.38579559326172,
            "model.layers.24.self_attn.q_proj": 90.13363647460938,
            "model.layers.24.self_attn.k_proj": 90.60395050048828,
            "model.layers.24.self_attn.v_proj": 76.93799591064453,
            "model.layers.24.self_attn.o_proj": 75.60368347167969
        },
        "25": {
            "model.layers.25.mlp.up_proj": 125.4800796508789,
            "model.layers.25.mlp.down_proj": 124.98897552490234,
            "model.layers.25.self_attn.q_proj": 90.89973449707031,
            "model.layers.25.self_attn.k_proj": 91.19678497314453,
            "model.layers.25.self_attn.v_proj": 79.81449890136719,
            "model.layers.25.self_attn.o_proj": 78.68836975097656
        },
        "26": {
            "model.layers.26.mlp.up_proj": 125.92350006103516,
            "model.layers.26.mlp.down_proj": 125.37217712402344,
            "model.layers.26.self_attn.q_proj": 89.46389770507812,
            "model.layers.26.self_attn.k_proj": 90.16740417480469,
            "model.layers.26.self_attn.v_proj": 81.04676818847656,
            "model.layers.26.self_attn.o_proj": 80.49034881591797
        },
        "27": {
            "model.layers.27.mlp.up_proj": 126.5356216430664,
            "model.layers.27.mlp.down_proj": 126.0162124633789,
            "model.layers.27.self_attn.q_proj": 92.78504180908203,
            "model.layers.27.self_attn.k_proj": 93.67520141601562,
            "model.layers.27.self_attn.v_proj": 81.21734619140625,
            "model.layers.27.self_attn.o_proj": 81.04966735839844
        },
        "28": {
            "model.layers.28.mlp.up_proj": 127.74527740478516,
            "model.layers.28.mlp.down_proj": 126.75826263427734,
            "model.layers.28.self_attn.q_proj": 90.19965362548828,
            "model.layers.28.self_attn.k_proj": 91.26070404052734,
            "model.layers.28.self_attn.v_proj": 83.77388000488281,
            "model.layers.28.self_attn.o_proj": 83.37955474853516
        },
        "29": {
            "model.layers.29.mlp.up_proj": 128.87625122070312,
            "model.layers.29.mlp.down_proj": 127.17646789550781,
            "model.layers.29.self_attn.q_proj": 87.89777374267578,
            "model.layers.29.self_attn.k_proj": 88.65607452392578,
            "model.layers.29.self_attn.v_proj": 84.09773254394531,
            "model.layers.29.self_attn.o_proj": 84.35559844970703
        },
        "30": {
            "model.layers.30.mlp.up_proj": 130.96246337890625,
            "model.layers.30.mlp.down_proj": 126.39358520507812,
            "model.layers.30.self_attn.q_proj": 88.46394348144531,
            "model.layers.30.self_attn.k_proj": 89.64643096923828,
            "model.layers.30.self_attn.v_proj": 86.03573608398438,
            "model.layers.30.self_attn.o_proj": 86.41602325439453
        },
        "31": {
            "model.layers.31.mlp.up_proj": 135.89756774902344,
            "model.layers.31.mlp.down_proj": 126.19493103027344,
            "model.layers.31.self_attn.q_proj": 89.51051330566406,
            "model.layers.31.self_attn.k_proj": 92.74833679199219,
            "model.layers.31.self_attn.v_proj": 78.42353057861328,
            "model.layers.31.self_attn.o_proj": 79.15681457519531
        }
    }
}
